Simulation-Based Digital Twin Development for Blockchain Enabled End-to-End Industrial Hemp Supply Chain Risk Management

With the passage of the 2018 U.S. Farm Bill, Industrial Hemp production is moved from limited pilot programs to a regulated agriculture production system. However, Industrial Hemp Supply Chain (IHSC) faces critical challenges, including: high complexity and variability, very limited production knowledge, lack of data and information tracking. In this paper, we propose blockchain-enabled IHSC and develop a preliminary simulation-based digital twin for this distributed cyber-physical system (CPS) to support the process learning and risk management. Basically, we develop a two-layer blockchain with proof of authority smart contract, which can track the data and key information, improve the supply chain transparency, and leverage local authorities and state regulators to ensure the quality control verification. Then, we introduce a stochastic simulation-based digital twin for IHSC risk management, which can characterize the process spatial-temporal causal interdependencies and dynamic evolution to guide risk control and decision making. Our empirical study demonstrates the promising performance of proposed platform.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is usually adapted each year. Thus you have to make sure that you are using the style for the current year.


Please check the 

wscYYpaper.tex

(with YY the current year)

files for examples and further instructions.






The style comprises the following files which you should never change:

wscpaperproc.cls - the class file for a normal paper to appear in the proceedings
wscposterproc.cls - the class file for a poster abstract

wsc.sty - the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
wscsetup.sty - the "branding" file which contains the year and editor information - is used in wsc.sty

wsc.bst - the bib entries formatting file


wscYYstyle.tex - a file containg the class and style files named above (YY the current year)
